Short-lived Radionuclides in the Milky Way Galaxy

The short-lived radionuclides (SLRs) have a half-life $\leq$ 100 Myr. The $\gamma$-ray observations and excess abundance of their daughter nuclides in various meteoritic phases confirm the existence of SLRs in the Galaxy and early solar system (ESS), respectively. In this work, we have developed Galactic Chemical Evolution (GCE) models for SLRs, $^{26}$Al, and $^{60}$Fe along with $^{36}$Cl, $^{41}$Ca, and $^{53}$Mn. These models predict the temporal and spatial evolution of SLR abundance trends in the Galaxy from 2-18 kpc. The abundance of two SLRs, $^{26}$Al, and $^{60}$Fe, are investigated further, as their $\gamma$-ray observations are available for comparison with the model predictions. The predictions for the abundance per unit area for each ring decrease from the inner to outer regions of the Galaxy.The GCE predictions for the total mass of alive $^{26}$Al, and $^{60}$Fe in 2-18 kpc of the Galaxy at present time are 0.2 M$_\odot$ and 0.08 M$_\odot$, respectively.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

